Engineering Rank/Select Data Structures for Large-Alphabet Strings

Large-alphabet strings are common in scenarios such as information retrieval and natural-language processing. The efficient storage and processing of such strings usually introduces several challenges that are not witnessed in small-alphabets strings. This paper studies the efficient implementation of one of the most effective approaches for dealing with large-alphabet strings, namely the \emph{alphabet-partitioning} approach. The main contribution is a compressed data structure that supports the fundamental operations $rank$ and $select$ efficiently. We show experimental results that indicate that our implementation outperforms the current realizations of the alphabet-partitioning approach. In particular, the time for operation $select$ can be improved by about 80%, using only 11% more space than current alphabet-partitioning schemes. We also show the impact of our data structure on several applications, like the intersection of inverted lists (where improvements of up to 60% are achieved, using only 2% of extra space), the representation of run-length compressed strings, and the distributed-computation processing of $rank$ and $select$ operations. In the particular case of run-length compressed strings, our experiments on the Burrows-Wheeler transform of highly-repetitive texts indicate that by using only about 0.98--1.09 times the space of state-of-the-art RLFM-indexes (depending on the text), the process of counting the number of occurrences of a pattern in a text can be carried out 1.23--2.33 times faster.

==> Plots/Basic-Operations/access/AP.dat <==
17.69798774 2.63683E-06

==> Plots/Basic-Operations/access/ASAP-gmr-wm-D.dat <==
22.99825201 6.68857E-06
21.9992066  6.85026E-06
21.50660786 7.14702E-06
21.26549139 7.62903E-06
21.14744119 8.43502E-06

==> Plots/Basic-Operations/access/ASAP-gmr-wm-D23.dat <==
21.45415923 9.17421E-06
20.5179193  9.35977E-06
20.04943638 9.63407E-06
19.81604054 1.01143E-05
19.70052365 1.08340E-05

==> Plots/Basic-Operations/access/ASAP-wm-ap-S.dat <==
17.94198778 8.22478E-05

==> Plots/Basic-Operations/access/ASAP-wm-huff-int-D23.dat <==
18.79166711 1.09257E-05

==> Plots/Basic-Operations/access/ASAP-wm-wm-S.dat <==
18.13249463 8.51047E-05

==> Plots/Basic-Operations/access/BLCD-WT.dat <==
47.04252636 2.91478E-06

==> Plots/Basic-Operations/access/GMR.dat <==
35.03420985 1.07270E-06
32.03421085 1.55633E-06
30.53421085 2.35475E-06
29.78421129 3.92814E-06
29.40921068 6.86564E-06

==> Plots/Basic-Operations/access/HUFF-RRR-WT.dat <==
26.22714271 8.21164E-06
25.62737357 1.05164E-05
25.3436912  1.99803E-05

==> Plots/Basic-Operations/access/HUFF-WT.dat <==
31.43115383 1.72303E-06

==> Plots/Basic-Operations/access/RRR-WT.dat <==
15.39524571 1.74E-05
13.8378017  2.20E-05 
13.02565493 4.22E-05



==> Plots/Basic-Operations/access/WM.dat <==
35.6143614  2.97950E-06


==> Plots/Basic-Operations/intersection/AP.dat <==
17.69798774 36.4

==> Plots/Basic-Operations/intersection/ASAP-gmr-wm-D.dat <==
22.99825201 19.1
21.9992066  19.1
21.50660786 19.2
21.26549139 19.2
21.14744119 19.2

==> Plots/Basic-Operations/intersection/ASAP-gmr-wm-D23.dat <==
21.45415923 18.2
20.5179193  18.2
20.04943638 18.3
19.81604054 18.4
19.70052365 18.4

==> Plots/Basic-Operations/intersection/ASAP-wm-ap-S.dat <==
17.94198778 21.6

==> Plots/Basic-Operations/intersection/ASAP-wm-huff-int-D23.dat <==
18.79166711 29.6

==> Plots/Basic-Operations/intersection/ASAP-wm-wm-S.dat <==
18.13249463 14.4

==> Plots/Basic-Operations/intersection/BLCD-WT.dat <==
47.04252636 66.3

==> Plots/Basic-Operations/intersection/GMR.dat <==
35.03420985 10.24
32.03421085 10.24
30.53421085 10.24
29.78421129 10.24
29.40921068 10.24

==> Plots/Basic-Operations/intersection/HUFF-RRR-WT.dat <==
25.62737357 117.6
25.3436912  144.4

==> Plots/Basic-Operations/intersection/HUFF-WT.dat <==
31.43115383 26.8

==> Plots/Basic-Operations/intersection/WM.dat <==
35.6143614  70.4

==> Plots/Basic-Operations/rank-qlog/AP.dat <==
17.69798774 2.41826E-06

==> Plots/Basic-Operations/rank-qlog/ASAP-gmr-wm-D.dat <==
22.99825201 2.04887E-06
21.9992066  2.04843E-06
21.50660786 1.98866E-06
21.26549139 2.00915E-06
21.14744119 1.97466E-06

==> Plots/Basic-Operations/rank-qlog/ASAP-gmr-wm-D23.dat <==
21.45415923 2.08886E-06
20.5179193  2.04510E-06  
20.04943638 2.04217E-06 
19.81604054 2.00424E-06
19.70052365 1.99899E-06

==> Plots/Basic-Operations/rank-qlog/ASAP-wm-ap-S.dat <==
17.94198778 2.44330E-06

==> Plots/Basic-Operations/rank-qlog/ASAP-wm-huff-int-D23.dat <==
18.79166711 2.63172E-06

==> Plots/Basic-Operations/rank-qlog/ASAP-wm-wm-S.dat <==
18.13249463 2.31224E-06

==> Plots/Basic-Operations/rank-qlog/BLCD-WT.dat <==
47.04252636 2.67840E-06

==> Plots/Basic-Operations/rank-qlog/GMR.dat <==
35.03420985 1.14436E-06
32.03421085 1.16247E-06
30.53421085 1.13514E-06
29.78421129 1.14294E-06
29.40921068 1.13709E-06

==> Plots/Basic-Operations/rank-qlog/HUFF-RRR-WT.dat <==
26.22714271 6.82771E-06
25.62737357 8.35495E-06
25.3436912  1.49748E-05

==> Plots/Basic-Operations/rank-qlog/HUFF-WT.dat <==
31.43115383 2.02693E-06

==> Plots/Basic-Operations/rank-qlog/RRR-WT.dat <==
15.39524571 1.44E-05
13.8378017  1.80E-05	
13.02565493 3.46E-05

==> Plots/Basic-Operations/rank-qlog/WM.dat <==
35.6143614  2.66221E-06

==> Plots/Basic-Operations/rank-random/AP.dat <==
17.69798774 2.21110E-06

==> Plots/Basic-Operations/rank-random/ASAP-gmr-wm-D.dat <==
22.99825201 2.10770E-06
21.9992066  2.08838E-06
21.50660786 2.09757E-06
21.26549139 2.10222E-06
21.14744119 2.13618E-06

==> Plots/Basic-Operations/rank-random/ASAP-gmr-wm-D23.dat <==
21.45415923 2.01706E-06
20.5179193  2.01838E-06
20.04943638 2.06997E-06
19.81604054 1.99310E-06
19.70052365 2.02629E-06

==> Plots/Basic-Operations/rank-random/ASAP-wm-ap-S.dat <==
17.94198778 2.83390E-06

==> Plots/Basic-Operations/rank-random/ASAP-wm-huff-int-D23.dat <==
18.79166711 2.43405E-06

==> Plots/Basic-Operations/rank-random/ASAP-wm-wm-S.dat <==
18.13249463 3.27370E-06

==> Plots/Basic-Operations/rank-random/BLCD-WT.dat <==
47.04252636 1.83326E-06

==> Plots/Basic-Operations/rank-random/GMR.dat <==
35.03420985 9.80209E-07
32.03421085 9.90576E-07
30.53421085 9.89768E-07
29.78421129 9.64693E-07
29.40921068 9.87883E-07

==> Plots/Basic-Operations/rank-random/HUFF-RRR-WT.dat <==
26.22714271 7.06711E-06
25.62737357 8.44334E-06
25.3436912  1.51467E-05

==> Plots/Basic-Operations/rank-random/HUFF-WT.dat <==
31.43115383 2.25435E-06

==> Plots/Basic-Operations/rank-random/RRR-WT.dat <==
15.39524571 9.32E-06
13.8378017  1.20E-05	
13.02565493 2.43E-05

		

==> Plots/Basic-Operations/rank-random/WM.dat <==
35.6143614  1.71142E-06

==> Plots/Basic-Operations/select-qlog/AP.dat <==
17.69798774 7.38134E-06

==> Plots/Basic-Operations/select-qlog/ASAP-gmr-wm-D.dat <==
22.99825201 1.99546E-06
21.9992066  1.90946E-06
21.50660786 1.88031E-06
21.26549139 1.87032E-06
21.14744119 1.86931E-06

==> Plots/Basic-Operations/select-qlog/ASAP-gmr-wm-D23.dat <==
21.45415923 1.99552E-06
20.5179193  1.94753E-06
20.04943638 1.92710E-06
19.81604054 1.90091E-06
19.70052365 1.89654E-06

==> Plots/Basic-Operations/select-qlog/ASAP-wm-ap-S.dat <==
17.94198778 4.51725E-06

==> Plots/Basic-Operations/select-qlog/ASAP-wm-huff-int-D23.dat <==
18.79166711 5.91808E-06

==> Plots/Basic-Operations/select-qlog/ASAP-wm-wm-S.dat <==
18.13249463 4.45539E-06

==> Plots/Basic-Operations/select-qlog/BLCD-WT.dat <==
47.04252636 8.88078E-06

==> Plots/Basic-Operations/select-qlog/GMR.dat <==
35.03420985 9.96601E-07
32.03421085 1.00461E-06
30.53421085 1.00300E-06
29.78421129 9.95793E-07
29.40921068 9.92259E-07

==> Plots/Basic-Operations/select-qlog/HUFF-RRR-WT.dat <==
26.22714271 1.55977E-05
25.62737357 1.55706E-05
25.3436912  2.22971E-05

==> Plots/Basic-Operations/select-qlog/HUFF-WT.dat <==
31.43115383 6.43627E-06

==> Plots/Basic-Operations/select-qlog/RRR-WT.dat <==
15.39524571 2.96E-05	
13.8378017  3.13E-05	
13.02565493 4.83E-05

==> Plots/Basic-Operations/select-qlog/WM.dat <==
35.6143614  9.66605E-06

==> Plots/Basic-Operations/select-random/AP.dat <==
17.69798774 9.37054E-06

==> Plots/Basic-Operations/select-random/ASAP-gmr-wm-D.dat <==
22.99825201 1.87173E-06
21.9992066  1.87308E-06
21.50660786 1.88509E-06
21.26549139 1.90387E-06
21.14744119 1.92417E-06

==> Plots/Basic-Operations/select-random/ASAP-gmr-wm-D23.dat <==
21.45415923 1.80711E-06
20.5179193  1.82020E-06
20.04943638 1.83060E-06
19.81604054 1.78025E-06
19.70052365 1.81461E-06

==> Plots/Basic-Operations/select-random/ASAP-wm-ap-S.dat <==
17.94198778 8.26704E-06

==> Plots/Basic-Operations/select-random/ASAP-wm-huff-int-D23.dat <==
18.79166711 7.03500E-06

==> Plots/Basic-Operations/select-random/ASAP-wm-wm-S.dat <==
18.13249463 8.89610E-06

==> Plots/Basic-Operations/select-random/BLCD-WT.dat <==
47.04252636 8.54458E-06

==> Plots/Basic-Operations/select-random/GMR.dat <==
35.03420985 1.05644E-06
32.03421085 1.04635E-06
30.53421085 1.05453E-06
29.78421129 1.08754E-06
29.40921068 1.06126E-06

==> Plots/Basic-Operations/select-random/HUFF-RRR-WT.dat <==
26.22714271 1.87225E-05
25.62737357 1.93754E-05
25.3436912  2.66759E-05

==> Plots/Basic-Operations/select-random/HUFF-WT.dat <==
31.43115383 9.47669E-06

==> Plots/Basic-Operations/select-random/RRR-WT.dat <==
15.39524571 2.28E-05
13.8378017  2.63E-05	
13.02565493 4.62E-05

==> Plots/Basic-Operations/select-random/WM.dat <==
35.6143614  9.16782E-06

==> Plots/Basic-Operations/snippet-100/AP.dat <==
17.69798774 1.01854E-06

==> Plots/Basic-Operations/snippet-100/ASAP-gmr-wm-D.dat <==
22.99825201 0.00000163735
21.9992066  0.00000168158
21.50660786 0.00000176759
21.26549139 0.00000185812
21.14744119 0.0000020575

==> Plots/Basic-Operations/snippet-100/ASAP-gmr-wm-D23.dat <==
21.45415923 0.00000127736
20.5179193  0.00000130748
20.04943638 0.00000137775
19.81604054 0.00000146076
19.70052365 0.00000168273

==> Plots/Basic-Operations/snippet-100/ASAP-wm-ap-S.dat <==
17.94198778 0.0000029096

==> Plots/Basic-Operations/snippet-100/ASAP-wm-huff-int-D23.dat <==
18.79166711 0.00000324614

==> Plots/Basic-Operations/snippet-100/ASAP-wm-wm-S.dat <==
18.13249463 0.00000422264

==> Plots/Basic-Operations/snippet-100/BLCD-WT.dat <==
47.04252636 6.45072E-07

==> Plots/Basic-Operations/snippet-100/GMR.dat <==
35.03420985 2.21803E-07
32.03421085 3.65513E-07
30.53421085 9.86763E-07
29.78421129 2.17638E-06
29.40921068 4.56110E-06

==> Plots/Basic-Operations/snippet-100/HUFF-RRR-WT.dat <==
26.22714271 4.79359E-06
25.62737357 6.78056E-06
25.3436912  1.53736E-05

==> Plots/Basic-Operations/snippet-100/HUFF-WT.dat <==
31.43115383 4.06259E-07

==> Plots/Basic-Operations/snippet-100/RRR-WT.dat <==
15.39524571 0.00000898077
13.8378017  0.0000116178
13.02565493 0.0000269197

==> Plots/Basic-Operations/snippet-100/WM.dat <==
35.6143614  5.60013E-07

==> Plots/Basic-Operations/snippet-200/AP.dat <==
17.69798774 0.000000996475

==> Plots/Basic-Operations/snippet-200/ASAP-gmr-wm-D.dat <==
22.99825201 0.00000238066
21.9992066  0.00000244331
21.50660786 0.00000253331
21.26549139 0.00000267452
21.14744119 0.00000289856

==> Plots/Basic-Operations/snippet-200/ASAP-gmr-wm-D23.dat <==
21.45415923 0.00000185047
20.5179193  0.000001909905
20.04943638 0.00000199633
19.81604054 0.000002163385
19.70052365 0.000002422985

==> Plots/Basic-Operations/snippet-200/ASAP-wm-ap-S.dat <==
17.94198778 0.00000348627

==> Plots/Basic-Operations/snippet-200/ASAP-wm-huff-int-D23.dat <==
18.79166711 0.000004719195

==> Plots/Basic-Operations/snippet-200/ASAP-wm-wm-S.dat <==
18.13249463 0.0000054861

==> Plots/Basic-Operations/snippet-200/BLCD-WT.dat <==
47.04252636 0.00000063445

==> Plots/Basic-Operations/snippet-200/GMR.dat <==
35.03420985 0.000000210139
32.03421085 0.0000004088325
30.53421085 0.000000972415
29.78421129 0.000002156055
29.40921068 0.000004539

==> Plots/Basic-Operations/snippet-200/HUFF-RRR-WT.dat <==
26.22714271 0.00000472492
25.62737357 0.00000666185
25.3436912  0.00001513115

==> Plots/Basic-Operations/snippet-200/HUFF-WT.dat <==
31.43115383 0.000000396071

==> Plots/Basic-Operations/snippet-200/RRR-WT.dat <==
15.39524571 0.0000088544
13.8378017  0.00001142015
13.02565493 0.00002660675

==> Plots/Basic-Operations/snippet-200/WM.dat <==
35.6143614  0.000000552515
